Interpolation between Convolution and Attention via K-Nearest Neighbors

The shift from Convolutional Neural Networks to Transformers has reshaped computer vision, yet these two architectural families are typically viewed as fundamentally distinct. Convolutional Neural Networks are defined by spatially local convolution operations, while Transformers rely on global self-attention. We argue that convolution and self-attention, despite their apparent differences, can be unified within a single k-nearest neighbor aggregation framework. The critical insight is that both operations are special cases of neighbor selection and weighted aggregation. Convolution selects neighbors by spatial proximity while self-attention selects by feature similarity, revealing that they lie on a continuous spectrum rather than representing categorically different computations. We introduce Convolutional Nearest Neighbors (ConvNN), a unified framework that formalizes this connection. ConvNN exactly recovers standard and depthwise convolution by restricting neighbor selection to normalized spatial coordinates, and exactly recovers self-attention and its sparse variants, including KVT-attention, by replacing spatial proximity with scaled dot-product similarity. Beyond these special cases, ConvNN serves as a drop-in replacement for both convolution and attention layers, enabling systematic exploration of the intermediate spectrum between local and global aggregation through configurable similarity functions, neighbor selection strategies, positional encodings, and aggregation kernels.

==> CSV/ConvNN/branching_test.csv <==
dataset,Sim_Agg_type,Branching_Ratio,ave_train_loss,ave_test_loss,ave_train_accuracy_top1,ave_train_accuracy_top5,ave_test_accuracy_top1,ave_test_accuracy_top5,best_train_accuracy_top1,best_train_accuracy_top5,best_test_accuracy_top1,best_test_accuracy_top5,last_epoch_train_loss,last_epoch_test_loss,last_epoch_train_accuracy_top1,last_epoch_train_accuracy_top5,last_epoch_test_accuracy_top1,last_epoch_test_accuracy_top5,total_params,trainable_params,gflops
VGG11-CIFAR10,Col_Col,br0000,0.016447906,1.440565634,99.59206,99.9968,80.23634000000001,98.15234000000001,99.6433,100.0,80.8008,98.4863,0.01561736,1.5295817,99.6193,99.998,80.6543,98.0762,130015690,130015690,0.2936832
VGG11-CIFAR10,Loc_Col_Col,br0000,0.015565134,1.333217092,99.59304,99.99759999999999,80.97460000000001,98.24412,99.6508,100.0,81.4453,98.623,0.01733036,1.20175096,99.5835,99.994,81.4453,98.0566,130015690,130015690,0.2936832
VGG11-CIFAR10,Loc_Col_Loc_Col,br0000,0.0170549,1.4544875640000001,99.564,99.99432,80.10546000000001,98.05272,99.6213,100.0,80.9277,98.4961,0.01663686,1.36640508,99.599,99.9916,80.9277,98.1445,130015690,130015690,0.2936832
VGG11-CIFAR10,Col_Col,br0125,0.015547046,1.4325305080000001,99.5904,99.99719999999999,80.63865999999999,98.33789999999999,99.613,100.0,81.9434,98.623,0.01458961,1.3935445,99.613,99.998,81.1035,98.3984,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0125,0.016120950000000002,1.36117796,99.56752,99.998,81.1836,98.0918,99.6333,100.0,81.8457,98.623,0.01515803,1.4208518,99.6333,99.994,80.9473,97.9883,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0125,0.016156163999999997,1.3932029299999997,99.58099999999999,99.9948,81.14062000000001,98.34182000000001,99.6213,100.0,81.8848,98.584,0.01602188,1.39333307,99.6034,99.992,81.3477,98.4766,130021882,130021882,0.33130096
VGG11-CIFAR10,Col_Col,br0250,0.016516596,1.429931504,99.56522,99.99392,81.17772,98.3047,99.6349,100.0,81.9336,98.7305,0.01435589,1.46727344,99.6349,100.0,81.2109,98.2715,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0250,0.016236428000000004,1.38019475,99.56622,99.99719999999999,81.22072,98.23830000000001,99.5934,100.0,82.1875,98.5449,0.01572528,1.44715647,99.589,99.998,80.918,98.3203,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0250,0.016090076000000002,1.398832716,99.56751999999999,99.9964,81.08396,98.33007999999998,99.5914,100.0,81.8457,98.5645,0.01538948,1.26542941,99.5607,99.996,81.5137,98.3984,130028074,130028074,0.33130096
VGG11-CIFAR10,Col_Col,br0375,0.017827874,1.396006802,99.53116,99.99759999999999,81.0332,98.20116000000002,99.5615,100.0,82.1289,98.6621,0.0178844,1.42280746,99.5615,99.994,80.957,98.1836,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0375,0.01788147,1.353769426,99.54146,99.9968,81.83789999999999,98.22266,99.6114,100.0,82.5195,98.7207,0.0170545,1.38637466,99.5615,99.996,82.0898,98.3496,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0375,0.017864498,1.314724924,99.53828,99.9968,81.67382,98.26952,99.5695,100.0,82.1875,98.7109,0.0166926,1.52212985,99.5596,100.0,80.7227,98.2715,130034266,130034266,0.33130096
VGG11-CIFAR10,Col_Col,br0500,0.019210706,1.2284397519999999,99.49284,99.9948,81.67578,98.5254,99.5516,100.0,82.793,98.75,0.01609748,1.42464298,99.5516,99.998,81.2695,98.4961,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0500,0.019195666,1.2813528980000002,99.4819,99.99480000000001,81.34567999999999,98.30078,99.5536,100.0,82.3926,98.7305,0.01796946,1.21313278,99.4938,99.996,81.7773,98.3301,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0500,0.019466998000000003,1.3197938720000002,99.46484,99.9964,81.59962,98.16408,99.5129,100.0,82.3438,98.6816,0.01918727,1.21857195,99.4296,99.996,82.3438,98.3105,130040458,130040458,0.33130096
VGG11-CIFAR10,Col_Col,br0625,0.021206444,1.327111804,99.39882,99.994,80.6289,98.01172,99.442,100.0,81.9336,98.6816,0.02294276,1.4031178,99.3937,99.996,80.791,97.8906,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0625,0.021641742,1.3000389780000001,99.38648,99.9956,80.90232,98.20314,99.4659,100.0,81.7578,98.7012,0.02161748,1.34186121,99.3638,100.0,80.8105,98.2227,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0625,0.022874158,1.216296738,99.34232,99.99640000000001,81.17578,98.4297,99.3874,100.0,82.0605,98.6914,0.02243729,1.24444738,99.32,99.996,81.582,98.6523,130046650,130046650,0.33130096
VGG11-CIFAR10,Col_Col,br0750,0.025647742,1.402123104,99.21956,99.9968,79.38474000000001,98.07032000000001,99.2742,100.0,79.834,98.5645,0.02386663,1.47953821,99.2742,99.998,79.5898,97.9688,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0750,0.024593142,1.3394354819999998,99.25662,99.998,80.03324,98.51563999999999,99.2981,100.0,80.625,98.7012,0.02276188,1.28394185,99.2981,99.998,80.2637,98.6719,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0750,0.02738585,1.2217222360000002,99.20926,99.99719999999999,81.2168,98.51562,99.2622,100.0,81.6797,98.7988,0.02589964,1.23270254,99.2622,99.998,81.0645,98.3789,130052842,130052842,0.33130096
VGG11-CIFAR10,Col_Col,br0875,0.031876288,1.324001872,99.007,99.996,78.32032000000001,98.17967999999999,99.0426,100.0,79.2188,98.5938,0.03124566,1.33242001,99.031,100.0,78.1836,98.3789,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br0875,0.032167313999999995,1.3125491080000002,99.0166,99.99799999999999,77.97657999999998,98.10936,99.0848,100.0,79.4434,98.5645,0.032157,1.22532961,99.0051,99.998,78.7012,98.2129,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br0875,0.033923498,1.22140805,98.95176,99.99719999999999,78.93357999999999,98.27344,98.9951,100.0,79.7656,98.6621,0.03340228,1.24811286,98.9951,99.996,78.0469,98.3594,130059034,130059034,0.33130096
VGG11-CIFAR10,Col_Col,br1000,0.08714507,2.6703214940000004,97.1356,99.98248,54.52148,91.83007999999998,97.2983,99.992,55.3125,93.2031,0.08106826,2.69454793,97.2983,99.9781,54.0039,91.748,130015690,130015690,0.32533309
VGG11-CIFAR10,Loc_Col_Col,br1000,0.081463782,2.3947428440000005,97.3294,99.98128,57.101560000000006,92.9746,97.3944,99.996,58.1055,93.9844,0.07969527,2.38861057,97.3944,99.9841,57.1582,92.8125,130015690,130015690,0.33130096
VGG11-CIFAR10,Loc_Col_Loc_Col,br1000,0.08140624599999999,1.898568714,97.28991999999998,99.9836,64.27148,95.81446000000001,97.4661,99.994,65.9277,96.3965,0.0750577,1.91624328,97.4661,99.9821,63.75,95.4688,130065226,130065226,0.33130096
VGG11-CIFAR100,Col_Col,br0000,0.061233397999999994,3.939011421999999,98.2861,99.96170000000001,44.39646,72.04296000000001,98.3303,99.9801,45.7129,73.125,0.06286941,3.9394568,98.2402,99.9681,44.834,72.0312,130384420,130384420,0.29442048
VGG11-CIFAR100,Loc_Col_Col,br0000,0.06541246600000002,3.9623953280000004,98.16677999999999,99.95696000000001,43.78124000000001,70.91014,98.2613,99.9681,44.8242,72.4512,0.06397326,3.84088454,98.176,99.9502,44.3359,71.4941,130384420,130384420,0.29442048
VGG11-CIFAR100,Loc_Col_Loc_Col,br0000,0.06515762,3.87307141,98.17052,99.96452000000002,44.50978,71.55859999999998,98.2761,99.9761,45.3906,72.6074,0.06773263,3.89889535,98.1844,99.9641,44.4141,71.5039,130384420,130384420,0.29442048
VGG11-CIFAR100,Col_Col,br0125,0.06472710200000001,3.759200892,98.19196000000001,99.94731999999999,45.52538,72.60546,98.2522,99.9741,46.4551,73.5742,0.06161661,3.90524366,98.2522,99.9462,45.0879,72.6855,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0125,0.064613494,3.7808423999999996,98.18664,99.95614,46.54298,72.80467999999999,98.2996,99.9701,47.7344,73.9453,0.06296965,3.6658679,98.2498,99.9601,47.7344,73.3008,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0125,0.064156854,3.702995382,98.19426000000001,99.95894,46.60938,73.36524,98.2892,99.9701,48.2031,74.2773,0.06499704,3.59827151,98.1577,99.9502,46.3965,73.0469,130390612,130390612,0.33203824
VGG11-CIFAR100,Col_Col,br0250,0.06854038000000001,3.647860128,98.07734,99.95248000000001,47.30273999999999,74.47850000000001,98.2051,99.9721,47.8711,75.4102,0.07001147,3.51897085,98.0712,99.9418,47.8711,75.4102,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0250,0.065143222,3.7066910039999996,98.16112000000001,99.95408,47.162099999999995,73.94334,98.2322,99.9621,48.5156,75.0391,0.06319803,3.70225559,98.2043,99.9502,47.6562,74.1113,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0250,0.066953504,3.6376109060000004,98.10004,99.95334,47.89062,74.20898,98.2282,99.9701,48.5449,75.3613,0.06412108,3.64112151,98.2282,99.9661,47.5293,74.2285,130396804,130396804,0.33203824
VGG11-CIFAR100,Col_Col,br0375,0.07103510399999999,3.531264156,97.98938,99.9537,48.6875,75.33982,98.1138,99.9701,49.082,76.1426,0.07085451,3.57880346,98.0261,99.9701,48.3496,75.1367,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0375,0.07004769200000001,3.539530988,98.0039,99.9493,48.52342,75.49022,98.056,99.9641,49.4141,76.0742,0.07013729,3.69606578,97.9903,99.9542,48.3984,75.5957,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0375,0.072843994,3.533033812,97.9367,99.9486,47.8711,74.99217999999999,98.0301,99.9621,49.4043,75.8105,0.06853612,3.46125777,98.0301,99.9542,48.7891,75.8105,130402996,130402996,0.33203824
VGG11-CIFAR100,Col_Col,br0500,0.079721162,3.485119856,97.72186,99.94332,48.11914,75.34374,97.7591,99.9581,48.9258,76.4453,0.08093446,3.47402666,97.7232,99.9322,48.3789,75.9277,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0500,0.079322396,3.5611859620000006,97.73724,99.94897999999998,48.16794,75.16798000000001,97.8452,99.9721,50.1172,76.4648,0.07927884,3.58834621,97.6853,99.9462,48.8086,75.6543,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0500,0.080845422,3.521265778,97.64971999999999,99.94618,48.70116,75.69922,97.6969,99.9641,49.6582,76.3281,0.07767733,3.4171444,97.6814,99.9641,49.6582,76.3281,130409188,130409188,0.33203824
VGG11-CIFAR100,Col_Col,br0625,0.089393376,3.389619552,97.41042000000002,99.92986,49.38084,76.42578,97.5375,99.9522,50.2148,77.2656,0.09144408,3.28177003,97.339,99.9243,49.7461,76.6504,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0625,0.09173767199999999,3.446312012,97.29736,99.93303999999998,48.712900000000005,75.84764,97.4183,99.9482,49.4922,76.6406,0.09575401,3.3230297,97.2286,99.9163,49.2383,76.6406,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0625,0.094818302,3.46684257,97.23614,99.92491999999999,48.38868,75.8047,97.3501,99.9482,49.5996,76.5625,0.09297264,3.52579981,97.2963,99.9223,49.1211,75.8203,130415380,130415380,0.33203824
VGG11-CIFAR100,Col_Col,br0750,0.11334179600000001,3.453698798,96.67554000000001,99.89958,46.99414,74.69726,96.7642,99.9342,48.291,75.8691,0.10999374,3.51627476,96.7642,99.9004,46.9336,74.7168,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0750,0.10460737,3.499637032,96.90784,99.90944,48.76174,76.32814,97.0157,99.9243,49.3164,76.9629,0.10504729,3.53314541,96.8463,99.9223,48.7891,75.8301,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0750,0.11167544,3.3218808959999997,96.6556,99.90068,48.82034,76.85155999999998,96.7817,99.9223,49.5117,77.3047,0.10746579,3.27405294,96.7227,99.9223,48.5352,76.8164,130421572,130421572,0.33203824
VGG11-CIFAR100,Col_Col,br0875,0.131218862,3.8103001480000005,95.99737999999999,99.88998000000001,45.26174,73.38476,96.0495,99.9043,45.9473,74.0234,0.13130679,3.90605138,96.0495,99.8884,45.7227,72.5098,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br0875,0.132495444,3.524290928,95.9847,99.88025999999999,46.07618,73.73438,96.2189,99.9039,47.0898,74.7168,0.1323688,3.53988352,95.9849,99.8645,46.2695,73.5742,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br0875,0.153793146,3.4806149619999998,95.31960000000001,99.85564,45.78906,74.73632,95.5413,99.8724,47.4316,75.4102,0.15069442,3.62450045,95.3771,99.8366,45.6934,74.9316,130427764,130427764,0.33203824
VGG11-CIFAR100,Col_Col,br1000,0.32488622599999994,4.921747128,89.87931999999999,99.33290000000001,30.160139999999995,57.34962,90.3069,99.3614,31.1426,60.2832,0.31619618,5.01138371,90.3069,99.3614,29.502,57.1094,130384420,130384420,0.32607037
VGG11-CIFAR100,Loc_Col_Col,br1000,0.3057011,4.653848918,90.43652,99.44127999999999,32.343759999999996,60.71092,90.5317,99.4715,33.9258,63.0762,0.30421522,4.58677742,90.5317,99.442,32.334,60.5664,130384420,130384420,0.33203824
VGG11-CIFAR100,Loc_Col_Loc_Col,br1000,0.31132577,3.986190106,90.2481,99.45808,37.416000000000004,65.81251999999999,90.6099,99.5336,38.1836,67.1387,0.29644235,3.97709479,90.6099,99.5336,37.3828,65.5078,130433956,130433956,0.33203824


==> CSV/ConvNN/k_test.csv <==
dataset,Model,KS,K,ave_train_loss,ave_test_loss,ave_train_accuracy_top1,ave_train_accuracy_top5,ave_test_accuracy_top1,ave_test_accuracy_top5,best_train_accuracy_top1,best_train_accuracy_top5,best_test_accuracy_top1,best_test_accuracy_top5,last_epoch_train_loss,last_epoch_test_loss,last_epoch_train_accuracy_top1,last_epoch_train_accuracy_top5,last_epoch_test_accuracy_top1,last_epoch_test_accuracy_top5,total_params,trainable_params,gflops
VGG11-CIFAR10,Branching,1,1,0.095934882,2.640911886,96.78078,99.98356,52.63868,91.15623999999998,96.9093,99.992,54.668,93.3789,0.09504351,2.60528372,96.7933,99.99,51.5625,90.6738,121822154,121822154,0.32533309
VGG11-CIFAR10,Branching,1,2,0.10387516,2.429809302,96.50886,99.98010000000001,53.992200000000004,92.01174,96.6223,99.986,56.0938,93.7793,0.10202165,2.38296296,96.5167,99.9801,54.2285,92.0508,122334250,122334250,0.32533309
VGG11-CIFAR10,Branching,1,3,0.09879386399999998,2.320334866,96.70518000000001,99.98088,56.75193999999999,92.5625,96.8355,99.988,57.6074,93.9844,0.10112002,2.22982012,96.6239,99.9781,57.4609,92.8027,122846346,122846346,0.32533309
VGG11-CIFAR10,Branching,1,4,0.09020804200000002,2.334719162,97.04518,99.97330000000001,57.210939999999994,93.10938000000002,97.2664,99.988,58.1934,94.2773,0.09245574,2.28073489,97.0599,99.9661,57.998,93.2422,123358442,123358442,0.32533309
VGG11-CIFAR10,Branching,1,5,0.09081963200000001,2.3205683180000003,97.01626,99.9749,57.78123999999999,93.1172,97.0727,99.99,58.7793,93.8965,0.08949306,2.30336946,97.0197,99.9841,57.4121,93.0957,123870538,123870538,0.32533309
VGG11-CIFAR10,Branching,1,6,0.0900671,2.426447228,97.04942000000001,99.97720000000001,58.1211,93.20312,97.1935,99.992,58.9453,94.043,0.09369021,2.39685947,96.9655,99.9821,57.5,92.9199,124382634,124382634,0.32533309
VGG11-CIFAR10,Branching,1,7,0.09052261400000002,2.359213112,97.0291,99.97847999999999,57.107420000000005,92.72655999999999,97.0962,99.988,58.3203,94.1699,0.09153232,2.28998731,97.046,99.9761,57.6465,92.9102,124894730,124894730,0.32533309
VGG11-CIFAR10,Branching,1,8,0.089733444,2.351752452,97.0251,99.97958000000001,57.75976000000001,92.90038,97.1026,99.994,58.4375,94.043,0.08793415,2.31459931,97.089,99.988,58.0273,93.3008,125406826,125406826,0.32533309
VGG11-CIFAR10,Branching,1,9,0.088692742,2.408725622,97.06546,99.98246,58.031259999999996,93.0586,97.1349,99.99,58.8477,94.1211,0.09025388,2.29970611,96.9898,99.9801,58.4668,93.1445,125918922,125918922,0.32533309
VGG11-CIFAR10,Branching,1,10,0.086627048,2.39879173,97.1243,99.98518,57.8242,93.15429999999999,97.1927,99.996,59.3066,94.2773,0.08508324,2.40125701,97.1512,99.9821,58.2812,92.6758,126431018,126431018,0.32533309
VGG11-CIFAR10,Branching,1,11,0.09003922,2.392541522,97.02709999999999,99.97848,57.117200000000004,93.0332,97.0843,99.994,57.9883,94.4141,0.0907693,2.45070832,97.0508,99.9821,56.0352,92.9492,126943114,126943114,0.32533309
VGG11-CIFAR10,Branching,1,12,0.08820302,2.424014262,97.11600000000001,99.98248,57.83202,93.1367,97.2011,99.99,58.4277,93.9648,0.0876623,2.44172841,97.1421,99.9821,57.8906,93.2812,127455210,127455210,0.32533309
VGG11-CIFAR10,Convolution,1,0,0.096572728,2.610777612,96.76165999999999,99.98204000000001,52.33398,91.60546000000001,96.918,99.992,54.1797,93.457,0.09241687,2.52616978,96.8272,99.988,52.9785,91.6211,121822154,121822154,0.2936832
VGG11-CIFAR10,Convolution,2,0,0.027320817999999997,1.4582618059999999,99.22218,99.996,76.91015999999999,97.78905999999999,99.2845,100.0,77.7148,98.0566,0.02663619,1.49039523,99.2247,99.998,76.9922,97.7539,124894730,124894730,0.2936832
VGG11-CIFAR10,Convolution,3,0,0.022389544,1.3105748900000003,99.39802,99.99719999999999,79.73438,98.02346,99.4348,100.0,80.5273,98.3594,0.02107603,1.42633053,99.4208,99.994,78.5742,97.7344,130015690,130015690,0.2936832
VGG11-CIFAR10,Branching,2,1,0.029136701999999997,1.500230286,99.16656000000002,99.9924,76.58984000000001,97.81054,99.2443,100.0,77.2266,98.1738,0.02856614,1.55744183,99.2443,99.986,75.9961,97.998,123358442,123358442,0.32533309
VGG11-CIFAR10,Branching,2,2,0.032957497999999995,1.431746262,99.06500000000001,99.9952,76.75196,97.97656,99.1964,100.0,77.8027,98.2422,0.0326927,1.34638799,99.0964,99.998,77.1484,98.0664,123870538,123870538,0.32533309
VGG11-CIFAR10,Branching,2,3,0.032895666,1.3697388800000003,99.01545999999999,99.9952,77.13086000000001,98.03514,99.0784,100.0,78.3203,98.291,0.03387958,1.28619436,99.0059,99.996,77.2852,97.8711,124382634,124382634,0.32533309
VGG11-CIFAR10,Branching,2,4,0.032030934,1.324937778,99.05179999999999,99.99002,78.29886000000002,98.1328,99.1171,100.0,79.4824,98.623,0.03070765,1.30967308,99.1171,99.992,79.0918,97.9297,124894730,124894730,0.32533309
VGG11-CIFAR10,Branching,2,5,0.031368313999999994,1.313567218,99.0546,99.99680000000001,78.48830000000001,98.22851999999997,99.1167,100.0,79.668,98.4473,0.02966386,1.45215673,99.1167,99.996,77.9883,98.0957,125406826,125406826,0.32533309
VGG11-CIFAR10,Branching,2,6,0.032134796,1.350463288,99.04314000000001,99.99719999999999,78.83594000000001,98.19336,99.1012,100.0,79.4434,98.6133,0.03371818,1.23451252,99.0147,99.998,78.6621,98.1445,125918922,125918922,0.32533309
VGG11-CIFAR10,Branching,2,7,0.033044118,1.22725096,98.99195999999999,99.994,79.25976,98.36524,99.0645,100.0,79.6289,98.5938,0.03268747,1.24895089,99.0147,99.988,79.541,98.3887,126431018,126431018,0.32533309
VGG11-CIFAR10,Branching,2,8,0.0326297,1.219250068,99.00838,99.9956,79.71678,98.4668,99.0394,99.998,80.4688,98.7109,0.03221013,1.24306144,99.031,99.998,80.1758,98.5352,126943114,126943114,0.32533309
VGG11-CIFAR10,Branching,2,9,0.034109968000000004,1.268832972,98.97116000000001,99.992,79.04297999999999,98.17772,99.0713,100.0,80.5371,98.75,0.03375505,1.20277968,98.9868,99.992,79.8828,98.6133,127455210,127455210,0.32533309
VGG11-CIFAR10,Branching,2,10,0.033580288,1.285890282,98.95111999999999,99.99512,78.91014,98.34374,99.0035,100.0,79.6973,98.7109,0.03304243,1.29812694,98.9768,99.998,78.6328,98.4863,127967306,127967306,0.32533309
VGG11-CIFAR10,Branching,2,11,0.035564929999999995,1.2281956,98.90968000000001,99.9964,78.52540000000002,98.15428,98.9688,100.0,79.8438,98.5645,0.0323286,1.35535764,98.9597,99.994,78.5352,97.9883,128479402,128479402,0.32533309
VGG11-CIFAR10,Branching,2,12,0.034100162,1.2513367399999997,98.95255999999999,99.9956,78.71682000000001,98.10157999999998,99.023,100.0,79.7363,98.6523,0.03506949,1.14956781,98.9138,99.992,79.1309,97.9297,128991498,128991498,0.32533309
VGG11-CIFAR10,Convolution,1,0,0.096572728,2.610777612,96.76165999999999,99.98204000000001,52.33398,91.60546000000001,96.918,99.992,54.1797,93.457,0.09241687,2.52616978,96.8272,99.988,52.9785,91.6211,121822154,121822154,0.2936832
VGG11-CIFAR10,Convolution,2,0,0.027320817999999997,1.4582618059999999,99.22218,99.996,76.91015999999999,97.78905999999999,99.2845,100.0,77.7148,98.0566,0.02663619,1.49039523,99.2247,99.998,76.9922,97.7539,124894730,124894730,0.2936832
VGG11-CIFAR10,Convolution,3,0,0.022389544,1.3105748900000003,99.39802,99.99719999999999,79.73438,98.02346,99.4348,100.0,80.5273,98.3594,0.02107603,1.42633053,99.4208,99.994,78.5742,97.7344,130015690,130015690,0.2936832
VGG11-CIFAR10,Branching,3,1,0.024460802,1.285937076,99.3672,99.9928,79.90234000000001,98.01562,99.3882,100.0,80.8398,98.584,0.02486686,1.20559964,99.3882,99.986,79.7656,97.8125,125918922,125918922,0.32533309
VGG11-CIFAR10,Branching,3,2,0.025342816,1.339001916,99.29576,99.994,79.10546,98.16211999999999,99.3244,100.0,79.873,98.5742,0.02458418,1.25152867,99.3104,99.996,79.4238,97.9785,126431018,126431018,0.32533309
VGG11-CIFAR10,Branching,3,3,0.026155945999999996,1.2804939340000001,99.2575,99.99354,80.16992,98.26172,99.3276,100.0,80.6445,98.6426,0.02532977,1.33795716,99.3276,99.996,80.6445,98.3984,126943114,126943114,0.32533309
VGG11-CIFAR10,Branching,3,4,0.027287689999999996,1.3138353139999999,99.23438,99.99600000000001,79.25,98.04688000000002,99.2837,100.0,81.2793,98.75,0.02541189,1.27141187,99.2837,99.992,79.9316,98.0762,127455210,127455210,0.32533309
VGG11-CIFAR10,Branching,3,5,0.024667148,1.3755340779999998,99.29799999999999,99.9956,79.7793,98.16408000000001,99.33,100.0,81.0352,98.6426,0.02411969,1.24419135,99.33,99.994,79.9316,98.418,127967306,127967306,0.32533309
VGG11-CIFAR10,Branching,3,6,0.025614842,1.244382296,99.25008,99.99719999999999,80.20700000000001,98.18749999999999,99.2738,100.0,81.3477,98.6719,0.02809356,1.24040454,99.2423,99.996,80.1562,98.0469,128479402,128479402,0.32533309
VGG11-CIFAR10,Branching,3,7,0.027056199999999996,1.222357108,99.24322,99.9936,80.52148,98.17967999999999,99.2566,100.0,81.5039,98.7207,0.02703516,1.16800171,99.2399,99.998,80.7812,97.8223,128991498,128991498,0.32533309
VGG11-CIFAR10,Branching,3,8,0.027370933999999996,1.256004542,99.20464000000001,99.9948,79.83596000000001,98.166,99.2427,100.0,80.7812,98.6816,0.0262084,1.20600108,99.2303,99.99,80.166,98.1836,129503594,129503594,0.32533309
VGG11-CIFAR10,Branching,3,9,0.02640288,1.231297792,99.21668,99.99799999999999,80.32616,98.09959999999998,99.2901,100.0,80.8203,98.5059,0.02372973,1.30419135,99.2901,99.998,79.9902,98.2422,130015690,130015690,0.32533309
VGG11-CIFAR10,Branching,3,10,0.026931817999999996,1.205205362,99.19956,99.9968,80.6582,98.37303999999999,99.2427,100.0,81.4355,98.7012,0.02594162,1.23964707,99.2427,99.998,80.1465,98.4863,130527786,130527786,0.32533309
VGG11-CIFAR10,Branching,3,11,0.028377261999999997,1.221945592,99.18782,99.99600000000001,80.5039,98.2871,99.2184,100.0,80.9375,98.6719,0.02888368,1.26823744,99.1442,99.994,80.5957,98.3691,131039882,131039882,0.32533309
VGG11-CIFAR10,Branching,3,12,0.029649506000000003,1.2338461559999998,99.13409999999999,99.9932,80.33984000000001,98.23436,99.2686,99.998,81.3086,98.5742,0.02831394,1.14899551,99.1167,99.994,81.3086,98.4375,131551978,131551978,0.32533309
VGG11-CIFAR10,Convolution,1,0,0.096572728,2.610777612,96.76165999999999,99.98204000000001,52.33398,91.60546000000001,96.918,99.992,54.1797,93.457,0.09241687,2.52616978,96.8272,99.988,52.9785,91.6211,121822154,121822154,0.2936832
VGG11-CIFAR10,Convolution,2,0,0.027320817999999997,1.4582618059999999,99.22218,99.996,76.91015999999999,97.78905999999999,99.2845,100.0,77.7148,98.0566,0.02663619,1.49039523,99.2247,99.998,76.9922,97.7539,124894730,124894730,0.2936832
VGG11-CIFAR10,Convolution,3,0,0.022389544,1.3105748900000003,99.39802,99.99719999999999,79.73438,98.02346,99.4348,100.0,80.5273,98.3594,0.02107603,1.42633053,99.4208,99.994,78.5742,97.7344,130015690,130015690,0.2936832
VGG11-CIFAR100,Branching,1,1,0.405815958,4.971083514,87.07728,99.10601999999999,28.718740000000004,55.47266,87.3071,99.139,30.8594,59.5898,0.397774,4.97431223,87.3071,99.1386,28.7012,55.8887,122190884,122190884,0.32607037
VGG11-CIFAR100,Branching,1,2,0.42636074199999996,4.522793559999999,86.57563999999999,99.00662,29.720720000000007,57.25974,87.0735,99.0968,31.1328,60.6738,0.41191391,4.45918906,87.0735,99.0968,29.8438,56.7871,122702980,122702980,0.32607037
VGG11-CIFAR100,Branching,1,3,0.39308505200000005,4.404130068,87.6931,99.10041999999999,31.564459999999997,59.142579999999995,88.072,99.1629,33.125,62.1875,0.38413717,4.46030239,88.072,99.1629,31.5039,58.9941,123215076,123215076,0.32607037
VGG11-CIFAR100,Branching,1,4,0.34093382400000005,4.705165402,89.30158000000002,99.31412,31.283179999999998,58.94334,89.8573,99.3901,33.5059,62.1094,0.32510885,4.71315701,89.8573,99.3854,30.8105,59.1113,123727172,123727172,0.32607037
VGG11-CIFAR100,Branching,1,5,0.35599692000000005,4.567131768,88.88188,99.24228,31.439459999999997,59.52346,89.2738,99.3411,33.3594,62.2363,0.33786609,4.64808393,89.2738,99.3411,31.1426,59.2969,124239268,124239268,0.32607037
VGG11-CIFAR100,Branching,1,6,0.334722154,4.570920033999999,89.53794,99.35276000000002,31.964819999999996,60.080079999999995,89.9159,99.4101,33.7793,63.0176,0.32401639,4.67106758,89.9159,99.4101,31.582,60.0391,124751364,124751364,0.32607037
VGG11-CIFAR100,Branching,1,7,0.34452853199999994,4.486270302,89.22408,99.30166,32.75196,60.70702,89.5946,99.3511,34.043,63.2031,0.33224971,4.68596128,89.5946,99.3339,31.4551,58.9062,125263460,125263460,0.32607037
VGG11-CIFAR100,Branching,1,8,0.32942482,4.681441758,89.72121999999999,99.36582000000001,32.28124,60.041039999999995,90.0877,99.4487,33.916,62.9297,0.31912946,4.78806585,90.0877,99.42,31.9043,59.4727,125775556,125775556,0.32607037
VGG11-CIFAR100,Branching,1,9,0.328851462,4.65099789,89.69466,99.37053999999999,31.906259999999996,59.67968,89.9936,99.4276,33.2617,62.4316,0.31474909,4.77205037,89.9936,99.4276,32.041,59.707,126287652,126287652,0.32607037
VGG11-CIFAR100,Branching,1,10,0.32117048,4.682554533999999,90.00536000000001,99.3923,31.69726,59.246080000000006,90.3516,99.424,33.0957,62.9492,0.31104995,4.73688377,90.3516,99.424,31.4941,58.7109,126799748,126799748,0.32607037
VGG11-CIFAR100,Branching,1,11,0.31665063,4.704677032,90.11501999999999,99.41612,32.5039,60.310559999999995,90.2734,99.4328,33.5156,62.7246,0.31054759,4.66145762,90.2734,99.4268,32.4219,59.8926,127311844,127311844,0.32607037
VGG11-CIFAR100,Branching,1,12,0.31575284200000003,4.806190986,90.08194,99.41348,31.9746,59.775380000000006,90.3675,99.5193,33.1543,61.9043,0.30316406,4.84059654,90.3675,99.5193,31.9043,59.9121,127823940,127823940,0.32607037
VGG11-CIFAR100,Convolution,1,0,0.404601914,5.012141143999999,87.17174,99.11341999999999,28.4043,55.33202,87.4669,99.1681,31.0059,59.8047,0.38932721,5.09502333,87.4669,99.1681,28.5547,55.1562,122190884,122190884,0.29442048
VGG11-CIFAR100,Convolution,2,0,0.11102068200000001,4.176321165999999,96.74688,99.9203,40.04298000000001,68.7207,96.938,99.9283,41.5625,69.3945,0.10909975,4.20771862,96.938,99.9243,40.127,68.1934,125263460,125263460,0.29442048
VGG11-CIFAR100,Convolution,3,0,0.083640494,3.96629888,97.58354,99.93424,43.130880000000005,70.74806000000001,97.6176,99.9542,43.8672,71.6211,0.08278027,3.8458464,97.5873,99.9362,42.9395,71.5625,130384420,130384420,0.29442048
VGG11-CIFAR100,Branching,2,1,0.114719292,4.0861206580000005,96.63298,99.90792000000002,42.203160000000004,70.39256,96.7514,99.9263,43.3008,71.1816,0.11483588,4.2502899,96.7514,99.9143,40.918,69.8242,123727172,123727172,0.32607037
VGG11-CIFAR100,Branching,2,2,0.13280737200000003,3.789179594,96.05825999999999,99.88264000000001,42.96288,71.96682000000001,96.1711,99.9063,43.7598,72.9004,0.12913404,3.7602394,96.0698,99.884,42.5879,71.6016,124239268,124239268,0.32607037
VGG11-CIFAR100,Branching,2,3,0.13972395399999998,3.647585036,95.87556000000001,99.87228,45.093759999999996,73.25392,95.9989,99.8964,46.1035,73.8281,0.13821448,3.67475088,95.9989,99.8465,45.0098,73.4473,124751364,124751364,0.32607037
VGG11-CIFAR100,Branching,2,4,0.13942695,3.634145138,95.8183,99.86789999999999,44.94726,73.19532000000001,95.9483,99.8804,46.5332,74.9805,0.13957795,3.55438836,95.8111,99.8585,46.2988,73.8281,125263460,125263460,0.32607037
VGG11-CIFAR100,Branching,2,5,0.144359692,3.494947356,95.60658000000001,99.87433999999999,45.95118,74.79492,95.6824,99.8924,47.0703,75.6934,0.1433106,3.56268178,95.6505,99.8784,45.9473,74.9121,125775556,125775556,0.32607037
VGG11-CIFAR100,Branching,2,6,0.146748288,3.531473656,95.55318,99.86843999999999,45.83788,74.43166,95.6354,99.8864,47.666,75.0391,0.14393785,3.47376301,95.6354,99.8585,46.1621,74.7559,126287652,126287652,0.32607037
VGG11-CIFAR100,Branching,2,7,0.14862799399999999,3.40787897,95.48707999999999,99.86552,47.152339999999995,75.18752,95.6174,99.8944,48.6816,75.6836,0.14751583,3.24550462,95.6174,99.8585,48.6816,75.6836,126799748,126799748,0.32607037
VGG11-CIFAR100,Branching,2,8,0.147197194,3.4649766300000002,95.49292,99.86322,46.912099999999995,74.3379,95.6397,99.8864,47.3438,76.0938,0.14810368,3.35816193,95.5788,99.8685,47.0312,74.9609,127311844,127311844,0.32607037
VGG11-CIFAR100,Branching,2,9,0.161163676,3.39701197,95.1097,99.84484,46.75782,75.1289,95.2718,99.8545,47.1777,75.7422,0.16074202,3.50884477,95.2718,99.8465,46.709,75.0684,127823940,127823940,0.32607037
VGG11-CIFAR100,Branching,2,10,0.149296746,3.5114625600000005,95.4084,99.86446000000001,47.064440000000005,75.47657999999998,95.5875,99.8844,47.8027,76.2598,0.14420261,3.61173686,95.5875,99.8645,47.1191,75.2637,128336036,128336036,0.32607037
VGG11-CIFAR100,Branching,2,11,0.16023907799999998,3.4139522720000004,95.08752000000001,99.83722,46.882819999999995,75.47265999999999,95.3823,99.8641,47.5293,76.3477,0.15227088,3.29650983,95.3823,99.8306,47.5293,75.625,128848132,128848132,0.32607037
VGG11-CIFAR100,Branching,2,12,0.164261758,3.47625775,94.90866,99.83354,46.58204,74.55076,95.1786,99.8605,47.5586,75.4102,0.15446568,3.61877266,95.1786,99.8605,45.9766,74.2871,129360228,129360228,0.32607037
VGG11-CIFAR100,Convolution,1,0,0.404601914,5.012141143999999,87.17174,99.11341999999999,28.4043,55.33202,87.4669,99.1681,31.0059,59.8047,0.38932721,5.09502333,87.4669,99.1681,28.5547,55.1562,122190884,122190884,0.29442048
VGG11-CIFAR100,Convolution,2,0,0.11102068200000001,4.176321165999999,96.74688,99.9203,40.04298000000001,68.7207,96.938,99.9283,41.5625,69.3945,0.10909975,4.20771862,96.938,99.9243,40.127,68.1934,125263460,125263460,0.29442048
VGG11-CIFAR100,Convolution,3,0,0.083640494,3.96629888,97.58354,99.93424,43.130880000000005,70.74806000000001,97.6176,99.9542,43.8672,71.6211,0.08278027,3.8458464,97.5873,99.9362,42.9395,71.5625,130384420,130384420,0.29442048
VGG11-CIFAR100,Branching,3,1,0.091791416,4.122894404,97.29736,99.93972000000001,42.77344000000001,70.76563999999999,97.3382,99.9581,44.1992,72.1191,0.08997464,4.18753138,97.2979,99.9322,43.0371,70.6055,126287652,126287652,0.32607037
VGG11-CIFAR100,Branching,3,2,0.100433612,3.86147453,97.03012,99.91264,44.212880000000006,72.42188,97.113,99.9263,45.1367,73.3691,0.09935274,3.85702538,97.113,99.9203,43.6621,73.1348,126799748,126799748,0.32607037
VGG11-CIFAR100,Branching,3,3,0.10095375,3.6718639140000002,97.03898000000001,99.91654000000001,45.15038,73.17967999999999,97.0974,99.9442,46.4355,74.3457,0.09821413,3.69924598,97.0974,99.9442,45.2832,73.3105,127311844,127311844,0.32607037
VGG11-CIFAR100,Branching,3,4,0.101972884,3.696730198,96.9598,99.92211999999999,45.6543,73.27148,97.1472,99.9378,46.3965,74.0332,0.09416604,3.72874573,97.1472,99.9283,46.3965,73.6133,127823940,127823940,0.32607037
VGG11-CIFAR100,Branching,3,5,0.10520905600000001,3.5473072500000002,96.90276,99.90946,46.29884,73.5996,97.0564,99.9283,48.0566,74.6875,0.10131927,3.51764293,97.0564,99.9283,46.6504,73.8574,128336036,128336036,0.32607037
VGG11-CIFAR100,Branching,3,6,0.110287264,3.525190648,96.70016000000001,99.91502,46.693360000000006,74.25586,96.8614,99.9322,47.8418,75.5273,0.10971811,3.65797871,96.7953,99.9099,45.9277,73.1445,128848132,128848132,0.32607037
VGG11-CIFAR100,Branching,3,7,0.10901167199999999,3.47887712,96.78316000000001,99.9143,47.25584,74.72067999999999,96.8734,99.9322,48.4082,76.1426,0.10784916,3.43777378,96.7,99.9143,45.9082,74.2773,129360228,129360228,0.32607037
VGG11-CIFAR100,Branching,3,8,0.111857242,3.468962338,96.68751999999999,99.90595999999998,48.011700000000005,75.30666,96.824,99.9283,49.1797,76.0645,0.11429736,3.37035041,96.6821,99.9163,48.3691,75.8789,129872324,129872324,0.32607037
VGG11-CIFAR100,Branching,3,9,0.121339424,3.504959238,96.37913999999999,99.90188,47.44142000000001,75.02148,96.4808,99.9223,48.3203,76.0449,0.11909097,3.42253999,96.4138,99.9163,47.4902,76.0449,130384420,130384420,0.32607037
VGG11-CIFAR100,Branching,3,10,0.123647098,3.6552014020000003,96.29152,99.8844,46.03712,74.01954,96.3437,99.9243,47.2852,75.0879,0.12382721,3.69984986,96.3437,99.9243,45.7227,74.0137,130896516,130896516,0.32607037
VGG11-CIFAR100,Branching,3,11,0.12328344399999999,3.4688860640000003,96.26953999999999,99.90506,47.001940000000005,75.26954,96.3983,99.9183,48.1543,76.1035,0.11773283,3.57032364,96.3891,99.9183,46.4941,74.5117,131408612,131408612,0.32607037
VGG11-CIFAR100,Branching,3,12,0.127564552,3.3988498799999993,96.11218,99.88178,47.48636,75.29688,96.2281,99.9059,48.5254,76.0156,0.12660544,3.38689807,96.1567,99.8697,48.0762,75.1465,131920708,131920708,0.32607037
VGG11-CIFAR100,Convolution,1,0,0.404601914,5.012141143999999,87.17174,99.11341999999999,28.4043,55.33202,87.4669,99.1681,31.0059,59.8047,0.38932721,5.09502333,87.4669,99.1681,28.5547,55.1562,122190884,122190884,0.29442048
VGG11-CIFAR100,Convolution,2,0,0.11102068200000001,4.176321165999999,96.74688,99.9203,40.04298000000001,68.7207,96.938,99.9283,41.5625,69.3945,0.10909975,4.20771862,96.938,99.9243,40.127,68.1934,125263460,125263460,0.29442048
VGG11-CIFAR100,Convolution,3,0,0.083640494,3.96629888,97.58354,99.93424,43.130880000000005,70.74806000000001,97.6176,99.9542,43.8672,71.6211,0.08278027,3.8458464,97.5873,99.9362,42.9395,71.5625,130384420,130384420,0.29442048


==> CSV/ConvNN/loss_test.csv <==
dataset,lr,Model,ave_train_loss,ave_test_loss,ave_train_accuracy_top1,ave_train_accuracy_top5,ave_test_accuracy_top1,ave_test_accuracy_top5,best_train_accuracy_top1,best_train_accuracy_top5,best_test_accuracy_top1,best_test_accuracy_top5,last_epoch_train_loss,last_epoch_test_loss,last_epoch_train_accuracy_top1,last_epoch_train_accuracy_top5,last_epoch_test_accuracy_top1,last_epoch_test_accuracy_top5,total_params,trainable_params,gflops
VGG11-CIFAR10,1e-3,Convolution,0.036324238,3.1766140700000003,98.9913,99.96172000000001,80.01562,96.97655999999999,99.0952,99.9741,80.8984,98.1836,0.03988773,2.95506044,98.9549,99.9342,80.8984,96.6797,130015690,130015690,0.2936832
VGG11-CIFAR10,1e-3,Branching,0.039334244000000004,1.2760572200000002,98.88456000000001,99.96132,80.92576,97.9336,99.0191,99.9781,82.1582,98.5742,0.04540801,1.29572974,98.7735,99.9362,81.5527,98.2227,130015690,130015690,0.32533309
VGG11-CIFAR10,1e-3,ConvNN,0.449915952,1.793007536,84.48528000000002,99.3413,55.11718,92.19726,84.7844,99.3674,58.3105,94.043,0.44965375,1.78786332,84.5309,99.3563,56.3379,92.3242,130015690,130015690,0.32533309
VGG11-CIFAR10,1e-4,Convolution,0.016689087999999998,1.392592168,99.5828,99.99799999999999,80.26760000000002,98.03514,99.6811,100.0,80.9668,98.457,0.01566331,1.37957505,99.6189,99.998,79.7852,97.7734,130015690,130015690,0.2936832
VGG11-CIFAR10,1e-4,Branching,0.01924688,1.2929986580000001,99.4792,99.9944,80.94922,98.20313999999999,99.5615,100.0,81.6992,98.6621,0.02024058,1.29768166,99.4372,99.99,80.4004,98.252,130015690,130015690,0.32533309
VGG11-CIFAR10,1e-4,ConvNN,0.09053619800000001,2.7288345759999997,96.99132,99.98248,53.35741999999999,91.36524,97.2162,99.992,54.6289,93.2324,0.08727947,2.81003371,97.0879,99.9801,52.7539,90.7129,130015690,130015690,0.32533309
VGG11-CIFAR10,1e-5,Convolution,0.012789728,3.893325648,99.6652,100.0,68.03322,96.31642,99.725,100.0,68.3887,96.6016,0.01334856,3.79449115,99.6409,100.0,68.3887,96.3672,130015690,130015690,0.2936832
VGG11-CIFAR10,1e-5,Branching,0.02471868,2.061928614,99.19102000000001,100.0,73.35741999999999,97.80274,99.2467,100.0,74.3945,98.0762,0.02451891,2.01347902,99.1984,100.0,73.3789,97.627,130015690,130015690,0.32533309
VGG11-CIFAR10,1e-5,ConvNN,0.10857519199999999,3.5874756779999997,96.25866,99.98564,47.75784,89.59765999999999,96.3536,99.992,49.7559,91.5527,0.1066844,3.56805248,96.3237,99.99,48.1055,89.6973,130015690,130015690,0.32533309
VGG11-CIFAR10,5e-4,Convolution,0.24911264600000002,1.495230138,99.3886,99.9866,81.82224,97.6211,99.4758,99.996,82.7832,98.3691,0.02077496,1.858608,99.418,99.99,81.8359,97.6172,130015690,130015690,0.2936832
VGG11-CIFAR10,5e-4,Branching,0.024993071999999998,1.5376072239999998,99.25647999999998,99.98328000000001,82.72265999999999,98.11134000000001,99.2945,99.994,83.2422,98.6621,0.02282577,1.92034681,99.2945,99.9841,82.3633,98.1641,130015690,130015690,0.32533309
VGG11-CIFAR10,5e-4,ConvNN,0.23274185200000003,2.152784438,92.12294,99.81816,56.16212,92.57422,92.4079,99.8426,57.9785,94.2676,0.23127157,2.13895957,92.2848,99.8166,56.6309,92.6465,130015690,130015690,0.32533309
VGG11-CIFAR10,5e-5,Convolution,0.015234631999999998,1.732102936,99.58984000000001,99.9996,77.16991999999999,97.95508,99.6532,100.0,77.7539,98.2715,0.01444935,1.68575519,99.597,99.998,77.7539,98.0078,130015690,130015690,0.2936832
VGG11-CIFAR10,5e-5,Branching,0.01866703,1.498332888,99.47514000000001,99.99839999999999,79.43946000000001,98.25194000000002,99.5177,100.0,79.9316,98.5449,0.01930155,1.48662993,99.4958,100.0,79.8926,98.3203,130015690,130015690,0.32533309
VGG11-CIFAR10,5e-5,ConvNN,0.07548205799999999,3.017894346,97.46261999999999,99.99081999999999,51.54494,91.02928,97.5933,99.998,53.0566,92.7441,0.07163504,3.04845927,97.5933,99.986,52.0508,91.4453,130015690,130015690,0.32533309
VGG11-CIFAR100,1e-3,Convolution,0.653875608,4.450331751999999,79.15792,97.65729999999999,30.324220000000004,60.7207,79.7927,97.8073,31.5234,63.1348,0.65802325,4.53555867,79.3786,97.5116,30.2637,59.668,130384420,130384420,0.29442048
VGG11-CIFAR100,1e-3,Branching,0.536251096,3.82368702,83.05118,98.44756,37.458999999999996,67.91798,83.3952,98.4965,38.0469,69.3262,0.5223286,3.82748408,83.3952,98.4965,37.7832,68.877,130384420,130384420,0.32607037
VGG11-CIFAR100,1e-3,ConvNN,2.3423040360000003,2.8779278239999995,36.5421,70.03211999999999,29.00388,58.667980000000014,38.9569,72.4773,30.7617,60.2832,2.22326344,2.81852992,38.9569,72.4773,30.7617,60.2832,130384420,130384420,0.32607037
VGG11-CIFAR100,1e-4,Convolution,0.064073888,3.8633744059999997,98.25717999999999,99.95736000000001,44.97458,71.84178,98.2912,99.9761,46.0059,72.8613,0.06440923,3.69086965,98.2872,99.9661,45.7812,72.8613,130384420,130384420,0.29442048
VGG11-CIFAR100,1e-4,Branching,0.078690558,3.5494181879999998,97.7457,99.9462,48.45314,75.3789,97.8324,99.9542,49.1016,76.377,0.07682273,3.61307204,97.8089,99.9402,48.7598,75.625,130384420,130384420,0.32607037
VGG11-CIFAR100,1e-4,ConvNN,0.341485016,4.961534857999999,89.34544,99.26935999999999,29.71094,57.10155999999999,89.6632,99.3499,30.6738,59.9023,0.33116226,5.07526154,89.6632,99.3499,29.5801,56.6797,130384420,130384420,0.32607037
VGG11-CIFAR100,1e-5,Convolution,0.026026556,8.664964894,99.15360000000001,99.9952,30.720679999999998,57.843759999999996,99.1984,100.0,31.5918,61.9141,0.02575694,8.52789506,99.1649,99.994,30.957,57.3633,130384420,130384420,0.29442048
VGG11-CIFAR100,1e-5,Branching,0.06979351599999999,4.8120737060000005,97.72626,99.9693,43.031259999999996,70.79102,97.8005,99.9781,43.2324,71.3477,0.068352,4.83756142,97.8005,99.9701,43.0762,70.6641,130384420,130384420,0.32607037
VGG11-CIFAR100,1e-5,ConvNN,0.281388668,6.012831541999999,91.10562,99.45262,23.640639999999998,49.28514,91.3983,99.5057,25.8398,53.6133,0.27271559,6.1644223,91.3983,99.4746,23.6133,49.3262,130384420,130384420,0.32607037
VGG11-CIFAR100,5e-4,Convolution,0.194604196,4.38646037,94.17658,99.60355999999999,37.64846,66.83788,94.3212,99.6851,39.3652,69.5996,0.20164518,4.30972033,94.2797,99.5109,38.3203,67.6074,130384420,130384420,0.29442048
VGG11-CIFAR100,5e-4,Branching,0.195309372,3.9070016480000005,94.32692,99.60076000000001,42.49414,71.27734000000001,94.5041,99.6991,44.1309,72.2852,0.18233283,3.91784953,94.5041,99.6767,42.4414,71.5918,130384420,130384420,0.32607037
VGG11-CIFAR100,5e-4,ConvNN,1.462059854,3.15406532,57.19052000000001,87.27224,31.056639999999998,60.14844000000001,58.3701,88.1134,31.8848,60.9375,1.40956679,3.14062549,58.3701,88.1134,31.1719,59.9805,130384420,130384420,0.32607037
VGG11-CIFAR100,5e-5,Convolution,0.05007678,4.9011222960000005,98.5126,99.97968,39.525400000000005,67.3086,98.575,99.99,40.3418,68.5156,0.05165009,4.84588081,98.5627,99.9701,39.8438,67.4512,130384420,130384420,0.29442048
VGG11-CIFAR100,5e-5,Branching,0.06207602999999999,4.093106848,98.11442,99.96212,47.60938,74.75,98.2294,99.9821,48.8086,75.6348,0.0606004,4.01365802,98.2294,99.9761,48.8086,74.9805,130384420,130384420,0.32607037
VGG11-CIFAR100,5e-5,ConvNN,0.199280872,5.90696045,93.72792000000001,99.72326000000001,27.81444,54.0332,93.9078,99.7345,29.043,57.2559,0.19552011,5.89131433,93.7767,99.7325,28.4277,54.2188,130384420,130384420,0.32607037


==> CSV/ConvNN/n_test.csv <==
dataset,Type,N,Model,ave_train_loss,ave_test_loss,ave_train_accuracy_top1,ave_train_accuracy_top5,ave_test_accuracy_top1,ave_test_accuracy_top5,best_train_accuracy_top1,best_train_accuracy_top5,best_test_accuracy_top1,best_test_accuracy_top5,last_epoch_train_loss,last_epoch_test_loss,last_epoch_train_accuracy_top1,last_epoch_train_accuracy_top5,last_epoch_test_accuracy_top1,last_epoch_test_accuracy_top5,total_params,trainable_params,gflops
VGG11-CIFAR10,random,4,Branching,0.018681212000000003,1.2441460819999999,99.49665999999999,99.9984,81.78906,98.55274,99.5954,100.0,82.5098,98.7988,0.01763275,1.31857215,99.5233,100.0,81.8652,98.5547,130015690,130015690,0.29709555
VGG11-CIFAR10,random,4,ConvNN,0.204216204,2.01135736,92.90942,99.92188000000002,58.070299999999996,93.50197999999999,93.0716,99.9482,59.2969,94.5996,0.20089022,1.94841948,92.9994,99.9004,58.8672,93.9844,130015690,130015690,0.29709555
VGG11-CIFAR10,random,6,Branching,0.0181731,1.260812218,99.50838,99.9964,81.27344000000001,98.3047,99.6134,100.0,81.9434,98.623,0.01434306,1.35170937,99.6134,99.998,80.9473,98.3594,130015690,130015690,0.30070563
VGG11-CIFAR10,random,6,ConvNN,0.10822868200000002,2.383227094,96.41349999999998,99.97730000000001,57.11914,92.71094,96.4772,99.986,57.6074,93.9648,0.10568189,2.49304751,96.4772,99.9801,57.6074,91.9336,130015690,130015690,0.30070563
VGG11-CIFAR10,random,8,Branching,0.019099862000000002,1.190271026,99.48029999999999,99.9968,81.16016,98.1582,99.5735,100.0,82.1094,98.8281,0.01625868,1.22633007,99.5436,99.998,80.6348,97.9785,130015690,130015690,0.30421146
VGG11-CIFAR10,random,8,ConvNN,0.11034146199999999,2.283271148,96.29662,99.97210000000001,56.7676,92.91015999999999,96.3433,99.9841,57.4805,94.082,0.10849005,2.24612615,96.3217,99.9721,56.3086,92.627,130015690,130015690,0.30421146
VGG11-CIFAR10,random,10,Branching,0.017820146000000002,1.2922503559999998,99.50971999999999,99.99799999999999,81.43750000000001,98.39063999999999,99.5452,100.0,82.2754,98.8379,0.01782725,1.32859295,99.4838,99.998,81.123,98.252,130015690,130015690,0.30871894
VGG11-CIFAR10,random,10,ConvNN,0.100297262,2.393398332,96.67681999999999,99.97887999999999,56.29101999999999,92.88476,96.8419,99.988,57.5098,93.75,0.09553546,2.38374209,96.8419,99.986,57.1973,93.0176,130015690,130015690,0.30871894
VGG11-CIFAR10,random,12,Branching,0.018743836,1.238919128,99.4801,99.9968,82.25,98.58202000000001,99.5285,100.0,82.6855,98.7891,0.01775154,1.35489933,99.5273,100.0,81.6016,98.6621,130015690,130015690,0.3108489
VGG11-CIFAR10,random,12,ConvNN,0.103651092,2.424879154,96.55954000000001,99.98006000000001,56.33398,92.72462,96.6458,99.99,57.002,93.6816,0.10175278,2.53408244,96.6458,99.9761,55.8594,92.4219,130015690,130015690,0.3108489
VGG11-CIFAR10,random,14,Branching,0.018406053999999998,1.302206284,99.49361999999999,99.99799999999999,81.1543,98.2422,99.5257,100.0,82.1875,98.7305,0.01838235,1.25801792,99.4754,99.998,81.4453,98.3789,130015690,130015690,0.31336611
VGG11-CIFAR10,random,14,ConvNN,0.10265689599999998,2.442454406,96.60102,99.97810000000001,55.199220000000004,92.48828,96.7371,99.986,56.1816,93.8281,0.09938406,2.46265689,96.7371,99.9721,55.3516,92.4414,130015690,130015690,0.31336611
VGG11-CIFAR10,random,16,Branching,0.019071823999999998,1.2717736160000002,99.49177999999999,99.9976,81.42774,98.36718,99.5476,100.0,82.2754,98.7305,0.01772783,1.24412044,99.5177,100.0,81.2207,98.4863,130015690,130015690,0.31627059
VGG11-CIFAR10,random,16,ConvNN,0.103290196,2.4466949399999995,96.57054000000001,99.97290000000001,55.169920000000005,92.36913999999999,96.6195,99.9841,55.8887,93.7012,0.10184026,2.48265605,96.6115,99.9741,55.8594,92.6172,130015690,130015690,0.31627059
VGG11-CIFAR10,random,18,Branching,0.018210918,1.3260185839999998,99.50152,99.9964,81.83986,98.16015999999999,99.5512,100.0,82.3047,98.7207,0.01646808,1.36613432,99.5077,99.996,81.5137,98.1934,130015690,130015690,0.31956234
VGG11-CIFAR10,random,18,ConvNN,0.100907406,2.50882626,96.63855999999998,99.98168000000001,55.60352,92.2461,96.7064,99.99,56.2793,93.7598,0.09765091,2.42058522,96.7064,99.9781,56.1035,92.5879,130015690,130015690,0.31956234
VGG11-CIFAR10,random,20,Branching,0.018235792,1.339719294,99.5058,99.99719999999999,81.83984000000001,98.41602,99.5133,100.0,82.1777,98.8184,0.01945734,1.30220614,99.5053,100.0,81.6211,98.6914,130015690,130015690,0.32008947
VGG11-CIFAR10,random,20,ConvNN,0.09997526400000001,2.627890414,96.6504,99.98128,54.41016,92.1875,96.7813,99.988,56.2012,93.4668,0.0970139,2.70152951,96.7219,99.9781,55.2637,92.4023,130015690,130015690,0.32008947
VGG11-CIFAR10,random,22,Branching,0.017920624000000003,1.2440488900000002,99.49769999999998,99.99759999999999,81.8789,98.4004,99.5452,100.0,82.4023,98.6914,0.01783587,1.19748732,99.5452,99.994,81.8164,98.5645,130015690,130015690,0.3206721
VGG11-CIFAR10,random,22,ConvNN,0.09774723,2.4656051640000003,96.75498,99.97872000000001,55.73632,92.48632,96.9113,99.99,56.5723,93.5742,0.09479593,2.49266886,96.9113,99.9841,55.752,92.5586,130015690,130015690,0.3206721
VGG11-CIFAR10,random,24,Branching,0.018160853999999997,1.2586317040000001,99.4965,99.99839999999999,81.85155999999999,98.42968,99.5416,100.0,82.9102,98.7012,0.01840111,1.21958375,99.4539,100.0,82.1191,98.5352,130015690,130015690,0.32131021
VGG11-CIFAR10,random,24,ConvNN,0.09864117,2.5343040859999997,96.7866,99.97912,54.7949,92.15624,96.8622,99.996,55.8691,93.3789,0.09640649,2.47930293,96.8324,99.9821,55.5371,92.4316,130015690,130015690,0.32131021
VGG11-CIFAR10,random,26,Branching,0.0194603,1.2332964499999999,99.4768,99.9968,81.86913999999999,98.39453999999999,99.5715,100.0,82.7441,98.7305,0.01815733,1.24565243,99.5197,99.998,82.5293,98.4375,130015690,130015690,0.32200381
VGG11-CIFAR10,random,26,ConvNN,0.097692856,2.54051028,96.76474,99.98285999999999,54.4336,92.27932000000001,96.8981,99.99,55.8887,93.2227,0.09353835,2.49917541,96.8981,99.988,54.043,91.9043,130015690,130015690,0.32200381
VGG11-CIFAR10,random,28,Branching,0.019380634,1.2765135180000002,99.48268,99.9952,81.23240000000001,98.375,99.5715,100.0,82.1973,98.7695,0.01829108,1.28399703,99.5069,100.0,80.4492,98.3398,130015690,130015690,0.3227529
VGG11-CIFAR10,random,28,ConvNN,0.09569021800000001,2.503787568,96.86136,99.97847999999999,54.85351999999999,92.24024,96.9559,99.99,56.377,93.5547,0.09579535,2.47377586,96.8431,99.9821,54.7266,91.9043,130015690,130015690,0.3227529
VGG11-CIFAR10,random,30,Branching,0.019016366,1.2622672339999998,99.48876,99.99719999999999,82.31838,98.35549999999999,99.5336,100.0,82.7051,98.7402,0.01801685,1.36854796,99.5233,100.0,81.9531,98.1348,130015690,130015690,0.32355747
VGG11-CIFAR10,random,30,ConvNN,0.092180238,2.5907869679999997,96.93621999999999,99.97482,54.869119999999995,92.13088,97.0081,99.99,56.1621,93.4863,0.09370347,2.52227527,96.9001,99.9741,55.0586,92.002,130015690,130015690,0.32355747
VGG11-CIFAR10,spatial,4,Branching,0.021111042,1.406384,99.43806000000001,99.9964,78.8125,97.73828,99.5392,100.0,79.3359,98.1445,0.02007259,1.35562072,99.4535,99.998,79.2676,97.9102,130015690,130015690,0.29709574
VGG11-CIFAR10,spatial,4,ConvNN,0.077689104,3.4019588059999997,97.47728,99.98603999999999,44.916039999999995,88.20702,97.5283,99.996,46.5723,89.7852,0.07489715,3.42768618,97.5283,99.996,45.4688,88.75,130015690,130015690,0.29709574
VGG11-CIFAR10,spatial,6,Branching,0.020259476000000002,1.3316145860000002,99.44778,99.9968,80.3828,98.04296,99.5049,100.0,81.1133,98.5059,0.01832266,1.38020326,99.5029,99.998,80.2246,97.9492,130015690,130015690,0.30070592
VGG11-CIFAR10,spatial,6,ConvNN,0.088612178,2.815772316,97.08073999999999,99.98164,52.1426,91.42580000000001,97.1353,99.992,52.9785,92.6758,0.08683235,2.78109691,97.1353,99.986,51.6016,91.7285,130015690,130015690,0.30070592
VGG11-CIFAR10,spatial,8,Branching,0.019430338,1.359255082,99.48764,99.99552,80.35936000000001,98.17578,99.5416,100.0,81.4648,98.6035,0.01808598,1.47664787,99.5416,99.998,79.6777,98.0566,130015690,130015690,0.30421197
VGG11-CIFAR10,spatial,8,ConvNN,0.086575978,2.67568357,97.18646,99.98642,53.792959999999994,91.94532,97.3378,99.992,54.7754,93.1738,0.08186961,2.63479463,97.3378,99.986,54.4434,92.1777,130015690,130015690,0.30421197
VGG11-CIFAR10,spatial,10,Branching,0.01857363,1.225777886,99.49816,99.99719999999999,81.16992,98.20898,99.5376,100.0,81.8945,98.7988,0.0176833,1.18873582,99.4898,99.998,81.4062,98.457,130015690,130015690,0.30871934
VGG11-CIFAR10,spatial,10,ConvNN,0.08796747,2.735081386,97.1054,99.98882,52.96679999999999,91.76368,97.1947,99.996,53.75,93.2324,0.08858569,2.59776644,97.0257,99.992,53.75,91.9141,130015690,130015690,0.30871934
VGG11-CIFAR10,spatial,12,Branching,0.018272989999999996,1.3785727299999997,99.48096000000001,99.9984,80.96484,98.11522,99.5097,100.0,81.3086,98.6035,0.01762282,1.40655201,99.4739,99.998,80.8105,97.8809,130015690,130015690,0.31084947
VGG11-CIFAR10,spatial,12,ConvNN,0.089175268,2.727058984,97.05730000000001,99.98208000000001,52.886720000000004,91.57812,97.1349,99.992,53.8477,93.1445,0.0907595,2.70395414,96.8893,99.9821,53.4277,91.5234,130015690,130015690,0.31084947
VGG11-CIFAR10,spatial,14,Branching,0.019817917999999997,1.264985346,99.45823999999999,99.99600000000001,80.40042,98.19532,99.4818,100.0,81.4551,98.5449,0.01946687,1.25129033,99.479,99.992,80.4883,97.9199,130015690,130015690,0.3133669
VGG11-CIFAR10,spatial,14,ConvNN,0.085251412,2.68350133,97.22776,99.98280000000001,54.23438,91.75588,97.394,99.994,54.9707,93.3203,0.08691493,2.58892322,97.219,99.9841,53.9355,91.8262,130015690,130015690,0.3133669
VGG11-CIFAR10,spatial,16,Branching,0.018698682,1.293367364,99.49145999999999,99.996,81.57616,98.22460000000001,99.5352,100.0,82.1289,98.7305,0.01769373,1.2274535,99.5213,99.996,81.8066,98.0273,130015690,130015690,0.31627162
VGG11-CIFAR10,spatial,16,ConvNN,0.08438071999999999,2.733458744,97.19748,99.98366,53.50001999999999,92.0332,97.2513,99.992,54.7266,93.4961,0.08559569,2.78730698,97.2513,99.9781,53.4961,92.002,130015690,130015690,0.31627162
VGG11-CIFAR10,spatial,18,Branching,0.017980786,1.3978396339999999,99.51442,99.99839999999999,81.09572,98.40429999999999,99.5875,100.0,81.6016,98.6621,0.01558358,1.41517166,99.5875,99.998,80.6934,98.2422,130015690,130015690,0.31956298
VGG11-CIFAR10,spatial,18,ConvNN,0.085483326,2.660653936,97.21722000000001,99.98564,53.38475999999999,91.63672,97.3362,99.994,54.873,93.0176,0.08288332,2.72189022,97.3362,99.988,53.2812,91.9629,130015690,130015690,0.31956298
VGG11-CIFAR10,spatial,20,Branching,0.018573368,1.3381004759999997,99.48678,99.99759999999999,81.62892000000001,98.25782000000001,99.5213,100.0,82.3145,98.6719,0.01667458,1.34283064,99.5077,99.998,82.3145,98.4277,130015690,130015690,0.32009027
VGG11-CIFAR10,spatial,20,ConvNN,0.086449518,2.7244867019999996,97.13162,99.98288,53.12696,91.68163999999999,97.2612,99.992,54.3945,93.0859,0.08268563,2.93793778,97.2612,99.9841,52.6465,91.8262,130015690,130015690,0.32009027
VGG11-CIFAR10,spatial,22,Branching,0.018963256,1.3218404540000002,99.4792,99.99759999999999,80.60352,98.29492,99.5536,100.0,81.8945,98.7109,0.01663819,1.31292141,99.4934,99.996,80.459,98.3496,130015690,130015690,0.32067306
VGG11-CIFAR10,spatial,22,ConvNN,0.089903962,2.710921972,97.05078,99.9789,53.60155999999999,91.80274,97.1086,99.996,54.834,93.3203,0.08609309,2.7925302,97.0851,99.9801,52.3828,91.543,130015690,130015690,0.32067306
VGG11-CIFAR10,spatial,24,Branching,0.019062082,1.354429152,99.47272000000001,99.9952,81.02932,98.42188,99.5233,100.0,82.1875,98.6914,0.01829215,1.18006603,99.4587,99.994,81.2598,98.3008,130015690,130015690,0.32131136
VGG11-CIFAR10,spatial,24,ConvNN,0.088711452,2.6946362699999997,97.09788,99.98526,53.85546000000001,91.86717999999999,97.1588,99.996,54.9902,93.5547,0.08956245,2.5533792,97.0057,99.988,54.9902,91.9238,130015690,130015690,0.32131136
VGG11-CIFAR10,spatial,26,Branching,0.019458632,1.2730651259999999,99.48659999999998,99.9976,81.4668,98.28124,99.5372,100.0,82.002,98.7012,0.02004356,1.38048334,99.4874,100.0,81.543,98.3789,130015690,130015690,0.32200516
VGG11-CIFAR10,spatial,26,ConvNN,0.08785204,2.694215576,97.12036,99.98444,53.56442,91.88868,97.1775,99.99,54.8633,93.3301,0.08699654,2.72181607,97.1584,99.9841,52.8613,91.3086,130015690,130015690,0.32200516
VGG11-CIFAR10,spatial,28,Branching,0.019810394000000002,1.272523098,99.46914,99.99479999999998,81.51562,98.27929999999999,99.5137,100.0,82.1484,98.7793,0.01931407,1.33827178,99.4746,99.996,81.5723,97.8418,130015690,130015690,0.32275446
VGG11-CIFAR10,spatial,28,ConvNN,0.08665542000000001,2.739143518,97.1506,99.98328000000001,53.8965,92.22655999999999,97.2708,99.994,54.375,93.3984,0.08312126,2.77974456,97.2588,99.9801,53.9453,92.0312,130015690,130015690,0.32275446
VGG11-CIFAR10,spatial,30,Branching,0.019608016,1.3164355319999999,99.47767999999999,99.9972,81.0996,98.32032000000001,99.5655,100.0,82.0508,98.6426,0.01766664,1.4197346,99.5655,99.992,81.2402,98.4766,130015690,130015690,0.32355927
VGG11-CIFAR10,spatial,30,ConvNN,0.08787064199999998,2.6932630239999997,97.14048,99.98324,53.4707,91.8535,97.2792,99.992,54.6387,93.418,0.08332229,2.80432572,97.2792,99.986,53.3984,91.6406,130015690,130015690,0.32355927
VGG11-CIFAR10,all,-1,ConvNN,0.09053619800000001,2.7288345759999997,96.99132,99.98248,53.35741999999999,91.36524,97.2162,99.992,54.6289,93.2324,0.08727947,2.81003371,97.0879,99.9801,52.7539,90.7129,130015690,130015690,0.32533309
VGG11-CIFAR10,all,-1,Branching,0.01924688,1.2929986580000001,99.4792,99.9944,80.94922,98.20313999999999,99.5615,100.0,81.6992,98.6621,0.02024058,1.29768166,99.4372,99.99,80.4004,98.252,130015690,130015690,0.32533309
VGG11-CIFAR10,N/A,-1,Convolution,0.016689087999999998,1.392592168,99.5828,99.99799999999999,80.26760000000002,98.03514,99.6811,100.0,80.9668,98.457,0.01566331,1.37957505,99.6189,99.998,79.7852,97.7734,130015690,130015690,0.2936832
VGG11-CIFAR100,random,4,Branching,0.077962746,3.8947371840000002,97.71387999999999,99.95056,47.76368,74.39646,97.8121,99.9681,48.877,75.3809,0.0790984,3.79314649,97.7013,99.9342,47.8125,73.7988,130384420,130384420,0.29783283
VGG11-CIFAR100,random,4,ConvNN,0.952139842,3.21455762,70.31472000000001,94.94928,32.88086,61.125,70.7852,95.1303,33.6133,61.9531,0.93714547,3.24243481,70.7852,95.0821,32.4512,61.3379,130384420,130384420,0.29783283
VGG11-CIFAR100,random,6,Branching,0.074396496,3.7660529419999995,97.77199999999999,99.96172000000001,48.08596,74.42577999999999,97.8787,99.9681,48.8477,75.5469,0.07653902,3.75866077,97.7651,99.9562,48.7891,75.2637,130384420,130384420,0.30144291
VGG11-CIFAR100,random,6,ConvNN,0.44596183,4.26694989,85.94946,98.8149,32.36134,59.709,86.4182,98.8752,32.998,61.8262,0.43427415,4.37457413,86.4182,98.8752,31.2891,59.209,130384420,130384420,0.30144291
VGG11-CIFAR100,random,8,Branching,0.076173772,3.5021992419999997,97.80216,99.94618,49.07618,75.78515999999999,97.964,99.9621,49.8633,76.2109,0.07106163,3.48482554,97.964,99.9601,49.0625,75.6055,130384420,130384420,0.30494874
VGG11-CIFAR100,random,8,ConvNN,0.44842057,4.301466742,85.82278,98.83091999999999,32.35154000000001,59.85940000000001,86.1942,98.9194,33.8477,61.7773,0.44323005,4.25010144,86.1942,98.8349,32.1484,60.3516,130384420,130384420,0.30494874
VGG11-CIFAR100,random,10,Branching,0.07782681600000001,3.5380743719999996,97.72377999999999,99.9442,48.17186,75.2949,97.8049,99.9601,49.0234,76.6016,0.07564803,3.50894984,97.7228,99.9562,48.1152,75.2734,130384420,130384420,0.30945622
VGG11-CIFAR100,random,10,ConvNN,0.39428486,4.455657232,87.56562,99.07245999999999,31.666020000000003,59.425779999999996,87.7687,99.1729,33.3789,61.4941,0.38991274,4.44194735,87.7687,99.0593,32.0508,59.7266,130384420,130384420,0.30945622
VGG11-CIFAR100,random,12,Branching,0.074643608,3.4709277839999997,97.86118,99.94980000000001,49.9336,76.54104,97.9982,99.9601,50.4199,77.3145,0.07240648,3.42065024,97.9982,99.9542,50.2051,76.1328,130384420,130384420,0.31158618
VGG11-CIFAR100,random,12,ConvNN,0.38484261799999997,4.49945917,87.89468000000001,99.0826,31.753899999999998,58.99414,87.9903,99.1586,32.8516,61.1914,0.38292998,4.51657772,87.944,99.0753,31.7578,59.1016,130384420,130384420,0.31158618
VGG11-CIFAR100,random,14,Branching,0.07497630200000001,3.5714289260000003,97.81512000000001,99.95416,49.074220000000004,75.90428,97.9269,99.9641,49.9707,76.9238,0.07504025,3.60353943,97.8133,99.9641,49.0527,76.1523,130384420,130384420,0.31410339
VGG11-CIFAR100,random,14,ConvNN,0.389570998,4.482523244,87.83714,99.06784,32.011720000000004,59.656240000000004,88.1641,99.1267,33.0859,61.377,0.38040037,4.55853661,88.1641,99.1267,32.6367,59.2871,130384420,130384420,0.31410339
VGG11-CIFAR100,random,16,Branching,0.07952396399999999,3.4902895860000003,97.71972000000001,99.94332,48.9883,75.5371,97.8145,99.9621,49.8438,76.377,0.08122184,3.36394269,97.6272,99.9402,49.5215,75.9961,130384420,130384420,0.31700787
VGG11-CIFAR100,random,16,ConvNN,0.37684175,4.591806478,88.22602,99.11035999999999,32.1211,58.58203999999999,88.416,99.1869,32.7246,60.7617,0.36976001,4.65795015,88.3283,99.155,31.5039,58.4668,130384420,130384420,0.31700787
VGG11-CIFAR100,random,18,Branching,0.080769092,3.543048126,97.74234,99.94092,48.89064,75.79494000000001,97.9022,99.9562,49.8438,76.5918,0.08169569,3.45833688,97.7579,99.9422,49.3262,76.084,130384420,130384420,0.32029962
VGG11-CIFAR100,random,18,ConvNN,0.384557368,4.5581977160000005,88.0007,99.08442,31.58984,58.88866,88.3044,99.139,32.5391,60.9375,0.3718126,4.6175613,88.3044,99.139,31.6406,59.2773,130384420,130384420,0.32029962
VGG11-CIFAR100,random,20,Branching,0.07625141199999999,3.558466206,97.79194,99.94897999999999,48.93166,75.88282000000001,97.9341,99.9621,50.7031,77.3438,0.07734182,3.47625892,97.7412,99.9283,49.1895,75.6641,130384420,130384420,0.32082675
VGG11-CIFAR100,random,20,ConvNN,0.383470352,4.5220206560000005,88.01491999999999,99.12268000000002,31.82226,58.931639999999994,88.3988,99.1885,32.7832,60.957,0.37060953,4.59116405,88.3988,99.1885,31.4355,58.916,130384420,130384420,0.32082675
VGG11-CIFAR100,random,22,Branching,0.07957836399999998,3.4338807719999997,97.73828,99.94086,49.041019999999996,75.99412000000001,97.8237,99.9562,50.0098,76.6504,0.0754643,3.43594871,97.8109,99.9502,48.5742,76.0742,130384420,130384420,0.32140938
VGG11-CIFAR100,random,22,ConvNN,0.36221511399999995,4.664657131999999,88.58284,99.15296,31.75,59.26366,88.9549,99.198,32.5977,61.2988,0.35790298,4.73119829,88.6384,99.198,31.3965,58.9453,130384420,130384420,0.32140938
VGG11-CIFAR100,random,24,Branching,0.07902513199999998,3.5969660679999995,97.76602,99.9458,48.56448,75.56443999999999,97.8448,99.9581,49.9512,76.748,0.07749418,3.70877272,97.7766,99.9562,48.8086,75.957,130384420,130384420,0.32204749
VGG11-CIFAR100,random,24,ConvNN,0.366487312,4.690480824,88.50256000000002,99.1446,31.39454,58.310559999999995,88.7911,99.2056,31.9043,60.3027,0.3566192,4.80196461,88.7911,99.2056,31.377,58.4473,130384420,130384420,0.32204749
VGG11-CIFAR100,random,26,Branching,0.08027496,3.46926802,97.71254,99.94778000000001,48.78321999999999,75.92578,97.9393,99.9701,49.8145,76.7578,0.07233802,3.47970572,97.9393,99.9701,48.9551,76.0254,130384420,130384420,0.32274109
VGG11-CIFAR100,random,26,ConvNN,0.36812451199999996,4.732615206,88.41516,99.1624,30.96678,57.86716,88.7819,99.2184,31.8262,60.5664,0.36663919,4.72237549,88.5116,99.1645,30.7812,58.2422,130384420,130384420,0.32274109
VGG11-CIFAR100,random,28,Branching,0.078511508,3.59475282,97.74496,99.9434,49.26370000000001,75.56640000000002,97.9169,99.9601,49.6387,76.3965,0.0693403,3.70218184,97.9169,99.9482,48.5938,75.127,130384420,130384420,0.32349018
VGG11-CIFAR100,random,28,ConvNN,0.36948978399999993,4.602872769999999,88.44729999999998,99.13498,31.820299999999996,58.625020000000006,88.6021,99.157,32.6855,60.4297,0.3663892,4.65246235,88.4917,99.1251,31.875,59.3164,130384420,130384420,0.32349018
VGG11-CIFAR100,random,30,Branching,0.076004554,3.477434674,97.78866000000001,99.9509,50.11328,76.42384,97.901,99.9621,50.5078,77.0996,0.0709846,3.53892474,97.901,99.9542,50.1367,76.6113,130384420,130384420,0.32429475
VGG11-CIFAR100,random,30,ConvNN,0.36129731200000004,4.745783248,88.69808,99.19172,31.109340000000003,58.087900000000005,88.9222,99.2498,32.2461,60.8203,0.35126926,4.75255191,88.9222,99.2498,31.6406,59.3848,130384420,130384420,0.32429475
VGG11-CIFAR100,spatial,4,Branching,0.08213389600000001,3.9942646859999997,97.63186,99.93704,42.843740000000004,70.07028,97.7639,99.9502,43.7598,70.9863,0.07813731,3.97154516,97.7639,99.9283,42.8027,69.7363,130384420,130384420,0.29783302
VGG11-CIFAR100,spatial,4,ConvNN,0.269362992,6.934586586,91.59158,99.53562000000001,19.544940000000004,43.15822,91.7853,99.5934,20.5664,46.582,0.2637944,6.94600443,91.7124,99.5312,19.7852,43.7305,130384420,130384420,0.29783302
VGG11-CIFAR100,spatial,6,Branching,0.08260043199999999,3.7852921840000002,97.59063999999998,99.93861999999999,46.1211,73.60742,97.6965,99.9601,47.002,74.5605,0.08366491,3.63038837,97.5837,99.9283,45.7422,73.7207,130384420,130384420,0.3014432
VGG11-CIFAR100,spatial,6,ConvNN,0.32354474799999994,5.5220518279999995,89.93728,99.3973,27.314480000000003,54.041,90.1929,99.4539,28.1836,56.2305,0.31945112,5.59091517,90.1929,99.43,26.7969,53.7207,130384420,130384420,0.3014432
VGG11-CIFAR100,spatial,8,Branching,0.07951691200000001,3.636893782,97.69262,99.94164,47.01366,74.3418,97.8193,99.9542,47.8027,75.0977,0.07500497,3.59398537,97.8193,99.9442,47.8027,74.7656,130384420,130384420,0.30494925
VGG11-CIFAR100,spatial,8,ConvNN,0.32510707400000005,5.09281663,89.86734000000001,99.36186000000001,29.289079999999995,56.468740000000004,90.2463,99.4053,30.5078,58.4668,0.3214014,5.03682207,90.0399,99.3603,28.8477,56.3281,130384420,130384420,0.30494925
VGG11-CIFAR100,spatial,10,Branching,0.07734555,3.6273783099999997,97.77366,99.95058000000002,47.6875,75.02344000000001,97.9189,99.9601,48.8574,75.5469,0.07232787,3.6359521,97.9189,99.9462,47.7051,75.3613,130384420,130384420,0.30945662
VGG11-CIFAR100,spatial,10,ConvNN,0.33384995199999995,5.118436474,89.58268,99.33522,28.89452,55.63671999999999,89.7577,99.3782,30.0977,58.3105,0.3291609,5.0749481,89.7254,99.3782,29.375,55.4199,130384420,130384420,0.30945662
VGG11-CIFAR100,spatial,12,Branching,0.080263476,3.546993296,97.69802000000001,99.9418,48.12696,75.30274,97.7467,99.9761,49.2578,76.1816,0.08063196,3.48662164,97.6949,99.9302,47.8027,75.2344,130384420,130384420,0.31158675
VGG11-CIFAR100,spatial,12,ConvNN,0.327748626,5.046545759999999,89.74161999999998,99.3466,29.45704,56.26756,90.049,99.3798,30.2148,58.8965,0.31946807,5.09103887,90.049,99.3698,28.916,56.5527,130384420,130384420,0.31158675
VGG11-CIFAR100,spatial,14,Branching,0.08058596600000001,3.53880632,97.67514,99.9453,47.62894,74.8789,97.718,99.9641,48.4473,75.8984,0.08120172,3.45797607,97.718,99.9302,47.9395,75.3613,130384420,130384420,0.31410418
VGG11-CIFAR100,spatial,14,ConvNN,0.337857872,5.17315744,89.46972000000001,99.30286000000001,29.084000000000003,55.4043,89.8139,99.3523,30.3027,58.9844,0.32786788,5.2142941,89.8139,99.3523,29.0137,55.7031,130384420,130384420,0.31410418
VGG11-CIFAR100,spatial,16,Branching,0.079411972,3.540687448,97.7209,99.93575999999999,48.13868,75.14062,97.8209,99.9621,48.9844,75.9277,0.07586579,3.56645626,97.8209,99.9422,48.3789,75.0,130384420,130384420,0.3170089
VGG11-CIFAR100,spatial,16,ConvNN,0.33166537799999996,4.982250472,89.64308,99.32126000000001,29.85548,57.068380000000005,89.9689,99.4137,30.3516,58.7793,0.32517535,5.02596426,89.9597,99.4137,29.668,56.6016,130384420,130384420,0.3170089
VGG11-CIFAR100,spatial,18,Branching,0.07903724799999999,3.51212861,97.73606,99.94342,48.10548,75.43554,97.8683,99.9562,49.1211,76.4258,0.0776691,3.44333333,97.7236,99.9422,48.5645,75.5371,130384420,130384420,0.32030026
VGG11-CIFAR100,spatial,18,ConvNN,0.33745721,4.992912131999999,89.48608,99.30238,29.218759999999996,56.373059999999995,89.6995,99.3172,30.2637,59.1113,0.33746529,5.05123435,89.5783,99.2901,29.1016,56.5332,130384420,130384420,0.32030026
VGG11-CIFAR100,spatial,20,Branching,0.079090854,3.4944818179999997,97.73742,99.95088,48.27538,75.64452000000001,97.8512,99.9601,49.5605,76.6797,0.07412551,3.57221679,97.8512,99.9581,47.4512,74.9902,130384420,130384420,0.32082755
VGG11-CIFAR100,spatial,20,ConvNN,0.330328664,5.052003614,89.68198000000001,99.30978,29.4844,56.31053999999999,89.9685,99.3479,30.4395,58.6914,0.32323458,5.18202319,89.7756,99.3479,29.1211,56.0059,130384420,130384420,0.32082755
VGG11-CIFAR100,spatial,22,Branching,0.078465052,3.533532186,97.71454,99.94897999999999,48.589839999999995,75.62694,97.891,99.9621,49.6191,76.6016,0.07125765,3.48485548,97.891,99.9581,49.5117,76.2109,130384420,130384420,0.32141034
VGG11-CIFAR100,spatial,22,ConvNN,0.326051472,5.041406004000001,89.78664,99.3495,29.69334,57.232420000000005,89.9948,99.3682,30.6055,59.1016,0.31791646,5.14133464,89.9334,99.3682,29.4336,57.1289,130384420,130384420,0.32141034
VGG11-CIFAR100,spatial,24,Branching,0.079810408,3.4703233059999996,97.7567,99.94460000000001,48.35938,75.48436000000001,97.7985,99.9581,49.6289,76.3477,0.08012793,3.30235543,97.7639,99.9422,49.6289,76.3281,130384420,130384420,0.32204864
VGG11-CIFAR100,spatial,24,ConvNN,0.323730324,5.038274224,89.88978,99.37284,30.19726,56.96096,90.1224,99.428,30.9961,59.6191,0.31712497,5.03542367,90.1224,99.3415,30.4297,57.1582,130384420,130384420,0.32204864
VGG11-CIFAR100,spatial,26,Branching,0.077455466,3.542617302,97.7654,99.9418,48.929680000000005,76.33986,97.8177,99.9562,49.6777,76.8262,0.07397925,3.4431724,97.8177,99.9402,49.1699,76.0547,130384420,130384420,0.32274244
VGG11-CIFAR100,spatial,26,ConvNN,0.33433823399999996,4.957699058,89.5703,99.30014000000001,29.869139999999998,56.87304,89.9231,99.3702,30.6445,59.668,0.33021871,4.94052126,89.7413,99.3702,30.3613,57.207,130384420,130384420,0.32274244
VGG11-CIFAR100,spatial,28,Branching,0.080108816,3.58415643,97.67402,99.947,47.66406,74.79102,97.7691,99.9542,48.6328,75.6055,0.07999061,3.57361425,97.6503,99.9522,48.0762,74.8633,130384420,130384420,0.32349174
VGG11-CIFAR100,spatial,28,ConvNN,0.345681382,5.122660402,89.20408,99.26241999999999,29.824220000000004,56.57225999999999,89.4157,99.3037,30.8789,58.8672,0.34239431,5.1015002,89.3483,99.2777,30.0977,56.6406,130384420,130384420,0.32349174
VGG11-CIFAR100,spatial,30,Branching,0.079418938,3.510964356,97.71404,99.93974,49.04688,75.54494,97.7491,99.9522,49.7754,76.6992,0.08240411,3.4783821,97.6658,99.9502,49.1309,75.918,130384420,130384420,0.32429655
VGG11-CIFAR100,spatial,30,ConvNN,0.31620961399999997,5.037359616,90.13042,99.3526,29.878899999999998,56.763659999999994,90.4058,99.3977,30.7715,58.9062,0.31065583,4.99036726,90.4058,99.3324,29.8438,57.0312,130384420,130384420,0.32429655
VGG11-CIFAR100,all,-1,ConvNN,0.341485016,4.961534857999999,89.34544,99.26935999999999,29.71094,57.10155999999999,89.6632,99.3499,30.6738,59.9023,0.33116226,5.07526154,89.6632,99.3499,29.5801,56.6797,130384420,130384420,0.32607037
VGG11-CIFAR100,all,-1,Branching,0.078690558,3.5494181879999998,97.7457,99.9462,48.45314,75.3789,97.8324,99.9542,49.1016,76.377,0.07682273,3.61307204,97.8089,99.9402,48.7598,75.625,130384420,130384420,0.32607037
VGG11-CIFAR100,N/A,-1,Convolution,0.064073888,3.8633744059999997,98.25717999999999,99.95736000000001,44.97458,71.84178,98.2912,99.9761,46.0059,72.8613,0.06440923,3.69086965,98.2872,99.9661,45.7812,72.8613,130384420,130384420,0.29442048

